Anisotropic Diffusion in ITK

Anisotropic Non-Linear Diffusion is a powerful image processing technique, which allows to simultaneously remove the noise and enhance sharp features in two or three dimensional images. Anisotropic Diffusion is understood here in the sense of Weickert, meaning that diffusion tensors are anisotropic and reflect the local orientation of image features. This is in contrast with the non-linear diffusion filter of Perona and Malik, which only involves scalar diffusion coefficients, in other words isotropic diffusion tensors. In this paper, we present an anisotropic non-linear diffusion technique we implemented in ITK. This technique is based on a recent adaptive scheme making the diffusion stable and requiring limited numerical resources. (See supplementary data.)

==> Images/Tests/Smoothing.txt <==
#/Users/mirebeau/Dropbox/latex/2014/2\ Fevrier/ITK_ADLBR/Paper/Images 

./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_cEED.png 5 0.03 cEED
./itkDiffusion ../Images/LenaBW.png LenaBW_cEED.png 5 0.003 cEED
./itkDiffusion ../Images/PacMan.png PacMan_cEED.png 20 0.05 cEED 3
./itkDiffusion ../Images/FingerPrint.png FingerPrint_CED.png 20 0.02 CED
./itkDiffusion ../Images/Lena.png Lena_cEED.png 10 0.003 cEED 0.5 2 4

# Illustration examples 

# Lena color detail

./itkDiffusion ../Images/Lena_Detail.png Lena_Detail_cCED_2.png 2 0.003 cCED 0.5 2 4
./itkDiffusion ../Images/Lena_Detail.png Lena_Detail_cEED_2.png 2 0.003 cEED 0.5 2 4
./itkDiffusion ../Images/Lena_Detail.png Lena_Detail_I_2.png 2 0.003 Isotropic 0.5 2 4


# lena full

./itkDiffusion ../Images/Lena.png Lena_CED_20_01.png 20 0.0001 CED 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_cCED_20_01.png 20 0.0001 cCED 0.5 2 4

./itkDiffusion ../Images/Lena.png Lena_cCED_2.png 2 0.003 cCED 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_cEED_2.png 2 0.003 cEED 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_I_2.png 2 0.003 Isotropic 0.5 2 4


./itkDiffusion ../Images/Lena.png Lena_cCED_5.png 5 0.003 cCED 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_cEED_5.png 5 0.003 cEED 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_I_5.png 5 0.003 Isotropic 0.5 2 4


# Edge versus Coherence, and Diffusion time with Coherence

./itkDiffusion ../Images/FingerPrint.png FingerPrint_CED_10.png 10 0.02 CED
./itkDiffusion ../Images/FingerPrint.png FingerPrint_CED_20.png 20 0.02 CED
./itkDiffusion ../Images/FingerPrint.png FingerPrint_CED_40.png 40 0.02 CED
./itkDiffusion ../Images/FingerPrint.png FingerPrint_cEED_20.png 20 0.02 cEED
./itkDiffusion ../Images/FingerPrint.png FingerPrint_I_20.png 20 0.02 Isotropic
./itkDiffusion ../Images/FingerPrint.png FingerPrint_cCED_20.png 20 0.02 cCED
./itkDiffusion ../Images/FingerPrint.png FingerPrint_cCED_40.png 40 0.02 cCED

# Noise scale

./itkDiffusion ../Images/PacMan.png PacMan_cEED_05.png 20 0.05 cEED 0.5
./itkDiffusion ../Images/PacMan.png PacMan_cEED_1.png 20 0.05 cEED 1
./itkDiffusion ../Images/PacMan.png PacMan_cEED_2.png 20 0.05 cEED 2
./itkDiffusion ../Images/PacMan.png PacMan_cEED_3.png 20 0.05 cEED 3
./itkDiffusion ../Images/PacMan.png PacMan_cEED_5.png 20 0.05 cEED 5

# Edge versus EdgeForced versus Coherence

./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_cEED.png 5 0.03 cEED
./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_EED.png 5 0.03 EED
./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_CED_C.png 5 0.03 CED
./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_cCED.png 5 0.03 cCED

# Van Gogh effect ?


./itkDiffusion ../Images/PacMan.png PacMan_I.png 20 0.05 Isotropic 3

./itkDiffusion ../Images/PacMan.png PacMan_cEED.png 20 0.05 cEED 3
./itkDiffusion ../Images/PacMan.png PacMan_EED.png 20 0.05 EED 3

./itkDiffusion ../Images/PacMan.png PacMan_CED.png 20 0.05 CED 3
./itkDiffusion ../Images/PacMan.png PacMan_cCED.png 20 0.05 cCED 3


./itkDiffusion ../Images/PacMan.png PacMan_CED_01.png 20 0.001 CED 3
./itkDiffusion ../Images/PacMan.png PacMan_cCED_01.png 20 0.001 cCED 3

# 3D-Skull

./itkDiffusion ../Images/mrbrain.hdf5 mrbrain_cEED.hdf5 2 0.001 cEED
./itkDiffusion ../Images/mrbrain_noisy_01.hdf5 mrbrain_cEED_01.hdf5 5 0.003 cEED #Good

# 3D-Contours

./itkDiffusion ../Images/Cos3D_Noisy.hdf5 Cos3D_cCED.hdf5 5 0.03 cCED 5 5
./itkDiffusion ../Images/Cos3D_Noisy.hdf5 Cos3D_cCED.hdf5 10 0.02 cCED 4 10 #Good.  Kept
./itkDiffusion ../Images/Cos3D_Noisy.hdf5 Cos3D_cCED.hdf5 10 0.02 cCED 3 8 #Good.

# Triangle

./itkDiffusion ../Images/Triangle.png Triangle_cEED.png 5 0.03 cEED #Good
./itkDiffusion ../Images/Triangle.png Triangle_EED.png 5 0.03 EED #Good
./itkDiffusion ../Images/Triangle.png Triangle_CED.png 5 0.1 CED 
./itkDiffusion ../Images/Triangle.png Triangle_cCED.png 5 0.1 cCED
./itkDiffusion ../Images/Triangle.png Triangle_I.png 5 0.03 Isotropic 


# Circling vectors

./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 VectorField_Circle_cEED.hdf5 10 0.05 cEED
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 VectorField_Circle_cCED.hdf5 10 0.05 cCED
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 VectorField_Circle_I.hdf5 10 0.05 Isotropic


# Oscillations. ok

./itkDiffusion ../Images/Oscillations_Noisy.png Oscillations_cCED.png 20 0.05 cCED
./itkDiffusion ../Images/Oscillations_Noisy.png Oscillations_CED.png 20 0.05 CED

./itkDiffusion ../Images/Oscillations_Noisy1.png Oscillations1_cCED.png 20 0.05 cCED
./itkDiffusion ../Images/Oscillations_Noisy1.png Oscillations1_CED.png 20 0.05 CED
./itkDiffusion ../Images/Oscillations_Noisy2.png Oscillations2_cCED.png 20 0.05 cCED
./itkDiffusion ../Images/Oscillations_Noisy2.png Oscillations2_CED.png 20 0.05 CED

# vtk format

./itkDiffusion ../Images/VectorField_CircleOpposites.vtk VectorField_Circle_cEED.vtk 10 0.05 cEED
./itkDiffusion ../Images/mrbrain_noisy.vtk mrbrain_cEED.vtk 5 0.003 cEED 
./itkDiffusion ../Images/Cos3D_Noisy.vtk Cos3D_cCED.vtk 10 0.02 cCED 4 10 


./itkDiffusion ../Images/VectorField_CircleOpposites.vtk VectorField_Circle_cEED_vtk.hdf5 10 0.05 cEED
./itkDiffusion ../Images/mrbrain_noisy.vtk mrbrain_cEED_vtk.hdf5 5 0.003 cEED 
./itkDiffusion ../Images/Cos3D_Noisy.vtk Cos3D_cCED_vtk.hdf5 10 0.02 cCED 4 10 


# LINEAR Diffusion with prescribed tensor fields.

./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Constant.hdf5 5 VectorField_CircleOpposites_Cons.hdf5
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Isotropic.hdf5 5 VectorField_CircleOpposites_I.hdf5
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Anisotropic.hdf5 5 VectorField_CircleOpposites_E.hdf5


		# Better with longer diffusion times
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Constant.hdf5 10 VectorField_CircleOpposites_Cons.hdf5
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Isotropic.hdf5 10 VectorField_CircleOpposites_I.hdf5
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Anisotropic.hdf5 10 VectorField_CircleOpposites_E.hdf5




==> Images/Tests/Smoothing_Old.txt <==
#/Users/mirebeau/Dropbox/latex/2014/2\ Fevrier/ITK_ADLBR/Paper/Images 



./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_smoothed.png 5 0.03 Edge
./itkDiffusion ../Images/LenaBW.png LenaBW_smoothed.png 5 0.003 Edge
./itkDiffusion ../Images/PacMan.png PacMan_smoothed.png 20 0.05 Edge 3
./itkDiffusion ../Images/FingerPrint.png FingerPrint_smoothed.png 20 0.02 Coherence
./itkDiffusion ../Images/Lena.png Lena_smoothed.png 10 0.003 Edge 0.5 2 4

# Illustration examples 

#Diffusion time - Edge

./itkDiffusion ../Images/Lena.png Lena_smoothed_5.png 5 0.003 Edge 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_10.png 10 0.003 Edge 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_20.png 20 0.003 Edge 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_40.png 40 0.003 Edge 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_80.png 80 0.003 Edge 0.5 2 4

# Diffusion time - Coherence (Unconvincing ?)

./itkDiffusion ../Images/Lena.png Lena_smoothed_20_C_05.png 20 0.0001 Coherence 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_20_CC_05.png 20 0.0001 CoherenceCertified 0.5 2 4

./itkDiffusion ../Images/Lena.png Lena_smoothed_5_CC.png 5 0.003 CoherenceCertified 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_10_CC.png 10 0.003 CoherenceCertified 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_20_CC.png 20 0.003 CoherenceCertified 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_40_CC.png 40 0.003 CoherenceCertified 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_80_CC.png 80 0.003 CoherenceCertified 0.5 2 4


./itkDiffusion ../Images/Lena.png Lena_smoothed_5_EF.png 5 0.003 EdgeForced 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_10_EF.png 10 0.003 EdgeForced 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_20_EF.png 20 0.003 EdgeForced 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_40_EF.png 40 0.003 EdgeForced 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_80_EF.png 80 0.003 EdgeForced 0.5 2 4


./itkDiffusion ../Images/Lena.png Lena_smoothed_20_C.png 20 0.003 Coherence 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_40_C.png 40 0.003 Coherence 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_80_C.png 80 0.003 Coherence 0.5 2 4

./itkDiffusion ../Images/Lena.png Lena_smoothed_20_I.png 20 0.003 Isotropic 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_40_I.png 30 0.003 Isotropic 0.5 2 4
./itkDiffusion ../Images/Lena.png Lena_smoothed_80_I.png 80 0.003 Isotropic 0.5 2 4


# Edge versus Coherence, and Diffusion time with Coherence

./itkDiffusion ../Images/FingerPrint.png FingerPrint_smoothed_10_C.png 10 0.02 Coherence
./itkDiffusion ../Images/FingerPrint.png FingerPrint_smoothed_20_C.png 20 0.02 Coherence
./itkDiffusion ../Images/FingerPrint.png FingerPrint_smoothed_40_C.png 40 0.02 Coherence
./itkDiffusion ../Images/FingerPrint.png FingerPrint_smoothed_20_E.png 20 0.02 Edge
./itkDiffusion ../Images/FingerPrint.png FingerPrint_smoothed_20_I.png 20 0.02 Isotropic
./itkDiffusion ../Images/FingerPrint.png FingerPrint_smoothed_20_CC.png 20 0.02 CoherenceCertified
./itkDiffusion ../Images/FingerPrint.png FingerPrint_smoothed_40_CC.png 40 0.02 CoherenceCertified

# Noise scale

./itkDiffusion ../Images/PacMan.png PacMan_smoothed_05.png 20 0.05 Edge 0.5
./itkDiffusion ../Images/PacMan.png PacMan_smoothed_1.png 20 0.05 Edge 1
./itkDiffusion ../Images/PacMan.png PacMan_smoothed_2.png 20 0.05 Edge 2
./itkDiffusion ../Images/PacMan.png PacMan_smoothed_3.png 20 0.05 Edge 3
./itkDiffusion ../Images/PacMan.png PacMan_smoothed_5.png 20 0.05 Edge 5

# Edge versus EdgeForced versus Coherence

./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_smoothed_E.png 5 0.03 Edge
./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_smoothed_EF.png 5 0.03 EdgeForced
./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_smoothed_C.png 5 0.03 Coherence
./itkDiffusion ../Images/SyntheticImage.png SyntheticImage_smoothed_CC.png 5 0.03 CoherenceCertified

# Van Gogh effect ?


./itkDiffusion ../Images/PacMan.png PacMan_smoothed_I.png 20 0.05 Isotropic 3

./itkDiffusion ../Images/PacMan.png PacMan_smoothed_E.png 20 0.05 Edge 3
./itkDiffusion ../Images/PacMan.png PacMan_smoothed_EF.png 20 0.05 EdgeForced 3

./itkDiffusion ../Images/PacMan.png PacMan_smoothed_C.png 20 0.05 Coherence 3
./itkDiffusion ../Images/PacMan.png PacMan_smoothed_CC.png 20 0.05 CoherenceCertified 3


./itkDiffusion ../Images/PacMan.png PacMan_smoothed_C_01.png 20 0.001 Coherence 3
./itkDiffusion ../Images/PacMan.png PacMan_smoothed_CC_01.png 20 0.001 CoherenceCertified 3

# 3D-Skull

./itkDiffusion ../Images/mrbrain.hdf5 mrbrain_smoothed.hdf5 2 0.001 Edge
./itkDiffusion ../Images/mrbrain_noisy_01.hdf5 mrbrain_smoothed_01.hdf5 5 0.003 Edge #Good

# 3D-Contours

./itkDiffusion ../Images/EdgeEnhancingDiffusion3D_Noisy.hdf5 EdgeEnhancingDiffusion3D_smoothed.hdf5 5 0.03 CoherenceCertified 5 5
./itkDiffusion ../Images/EdgeEnhancingDiffusion3D_Noisy.hdf5 EdgeEnhancingDiffusion3D_smoothed.hdf5 10 0.02 CoherenceCertified 4 10 #Good.  Kept
./itkDiffusion ../Images/EdgeEnhancingDiffusion3D_Noisy.hdf5 EdgeEnhancingDiffusion3D_smoothed.hdf5 10 0.02 CoherenceCertified 3 8 #Good.

# Triangle

./itkDiffusion ../Images/Triangle.png Triangle_E.png 5 0.03 Edge #Good
./itkDiffusion ../Images/Triangle.png Triangle_EF.png 5 0.03 EdgeForced #Good
./itkDiffusion ../Images/Triangle.png Triangle_C.png 5 0.1 Coherence 
./itkDiffusion ../Images/Triangle.png Triangle_CC.png 5 0.1 CoherenceCertified
./itkDiffusion ../Images/Triangle.png Triangle_I.png 5 0.03 Isotropic 


# LINEAR Diffusion with prescribed tensor fields.

./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Constant.hdf5 5 VectorField_CircleOpposites_Cons.hdf5
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Isotropic.hdf5 5 VectorField_CircleOpposites_I.hdf5
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Anisotropic.hdf5 5 VectorField_CircleOpposites_E.hdf5


		# Better with longer diffusion times
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Constant.hdf5 10 VectorField_CircleOpposites_Cons.hdf5
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Isotropic.hdf5 10 VectorField_CircleOpposites_I.hdf5
./itkDiffusion ../Images/VectorField_CircleOpposites.hdf5 ../Images/TensorField_Circle_Anisotropic.hdf5 10 VectorField_CircleOpposites_E.hdf5



